Matrix equation techniques for certain evolutionary partial differential equations

We show that the discrete operator stemming from the time and space discretization of evolutionary partial differential equations can be represented in terms of a single Sylvester matrix equation. A novel solution strategy that combines projection techniques with the full exploitation of the entry-wise structure of the involved coefficient matrices is proposed. The resulting scheme is able to efficiently solve problems with a tremendous number of degrees of freedom while maintaining a low storage demand as illustrated in several numerical examples.

==> data.dat <==
   8.0000e+00   2.8000e-02   7.3000e-03   2.0142e-01   1.4286e-01
   1.6000e+01   1.3700e-02   1.6000e-03   4.3865e-02   6.6667e-02
   3.2000e+01   6.8000e-03   3.8322e-04   1.0270e-02   3.2258e-02
   6.4000e+01   3.4000e-03   1.0279e-04   2.4867e-03   1.5873e-02
   1.2800e+02   1.7000e-03   3.5244e-05   6.1192e-04   7.8740e-03
   2.5600e+02   8.4531e-04   1.8665e-05   1.5178e-04   3.9216e-03


==> data_time.dat <==
   8.0000e+00   1.2500e-01   1.5625e-02   1.9531e-03   2.8000e-02   2.1000e-03   1.7374e-04
   1.6000e+01   6.2500e-02   3.9062e-03   2.4414e-04   1.3700e-02   5.4859e-04   2.4825e-05
   3.2000e+01   3.1250e-02   9.7656e-04   3.0518e-05   6.8000e-03   1.3932e-04   3.2190e-06
   6.4000e+01   1.5625e-02   2.4414e-04   3.8147e-06   3.4000e-03   3.5053e-05   4.0816e-07
   1.2800e+02   7.8125e-03   6.1035e-05   4.7684e-07   1.7000e-03   8.7780e-06   5.1596e-08
   2.5600e+02   3.9062e-03   1.5259e-05   5.9605e-08   8.4531e-04   2.1957e-06   6.7520e-09


==> fieldofvalues001BIS.dat <==
   2.0011e+00  -2.7412e-04
   2.0010e+00  -5.5729e-04
   2.0009e+00  -8.5979e-04
   2.0008e+00  -1.1948e-03
   2.0005e+00  -1.5810e-03
   2.0001e+00  -2.0475e-03
   1.9995e+00  -2.6441e-03
   1.9983e+00  -3.4667e-03
   1.9960e+00  -4.7301e-03
   1.9899e+00  -7.0563e-03
   1.9622e+00  -1.3624e-02
   1.0135e+00  -1.2032e-01
   1.0097e+00  -1.2042e-01
   1.0088e+00  -1.2030e-01
   1.0082e+00  -1.2016e-01
   1.0078e+00  -1.1999e-01
   1.0074e+00  -1.1981e-01
   1.0072e+00  -1.1961e-01
   1.0069e+00  -1.1937e-01
   1.0066e+00  -1.1904e-01
   1.0063e+00  -1.1850e-01
   1.0049e+00  -1.1540e-01
   9.7832e-01  -3.7693e-02
   9.7398e-01  -1.5651e-02
   9.7297e-01  -1.4452e-17
   9.7398e-01   1.5651e-02
   9.7832e-01   3.7693e-02
   1.0049e+00   1.1540e-01
   1.0063e+00   1.1850e-01
   1.0066e+00   1.1904e-01
   1.0069e+00   1.1937e-01
   1.0072e+00   1.1961e-01
   1.0074e+00   1.1981e-01
   1.0078e+00   1.1999e-01
   1.0082e+00   1.2016e-01
   1.0088e+00   1.2030e-01
   1.0097e+00   1.2042e-01
   1.0135e+00   1.2032e-01
   1.9622e+00   1.3624e-02
   1.9899e+00   7.0563e-03
   1.9960e+00   4.7301e-03
   1.9983e+00   3.4667e-03
   1.9995e+00   2.6441e-03
   2.0001e+00   2.0475e-03
   2.0005e+00   1.5810e-03
   2.0008e+00   1.1948e-03
   2.0009e+00   8.5979e-04
   2.0010e+00   5.5729e-04
   2.0011e+00   2.7412e-04
   2.0011e+00   5.3152e-19


==> fieldofvalues01BIS.dat <==
 4.1018e+00  -6.8543e-04
   4.1017e+00  -1.4044e-03
   4.1015e+00  -2.1976e-03
   4.1010e+00  -3.1248e-03
   4.1003e+00  -4.2891e-03
   4.0989e+00  -5.9092e-03
   4.0960e+00  -8.6078e-03
   4.0879e+00  -1.4373e-02
   4.0684e+00  -2.4935e-02
   4.0024e+00  -4.9650e-02
   2.8280e+00  -3.3549e-01
   2.2007e+00  -4.2193e-01
   1.9028e+00  -4.2321e-01
   1.6644e+00  -3.9320e-01
   1.4241e+00  -3.3132e-01
   1.1904e+00  -2.3904e-01
   1.0365e+00  -1.5626e-01
   9.9299e-01  -1.2528e-01
   9.7015e-01  -1.0397e-01
   9.5419e-01  -8.4748e-02
   9.4268e-01  -6.6663e-02
   9.3452e-01  -4.9363e-02
   9.2906e-01  -3.2613e-02
   9.2593e-01  -1.6219e-02
   9.2490e-01  -1.5778e-17
   9.2593e-01   1.6219e-02
   9.2906e-01   3.2613e-02
   9.3452e-01   4.9363e-02
   9.4268e-01   6.6663e-02
   9.5419e-01   8.4748e-02
   9.7015e-01   1.0397e-01
   9.9299e-01   1.2528e-01
   1.0365e+00   1.5626e-01
   1.1904e+00   2.3904e-01
   1.4241e+00   3.3132e-01
   1.6644e+00   3.9320e-01
   1.9028e+00   4.2321e-01
   2.2007e+00   4.2193e-01
   2.8280e+00   3.3549e-01
   4.0024e+00   4.9650e-02
   4.0684e+00   2.4935e-02
   4.0879e+00   1.4373e-02
   4.0960e+00   8.6078e-03
   4.0989e+00   5.9092e-03
   4.1003e+00   4.2891e-03
   4.1010e+00   3.1248e-03
   4.1015e+00   2.1976e-03
   4.1017e+00   1.4044e-03
   4.1018e+00   6.8543e-04
   4.1019e+00   1.3256e-18


==> fieldofvalues1BIS.dat <==
   3.2019e+01  -9.0060e-05
   3.2019e+01  -1.8333e-04
   3.2019e+01  -2.8354e-04
   3.2019e+01  -3.9560e-04
   3.2019e+01  -5.2684e-04
   3.2019e+01  -6.8957e-04
   3.2018e+01  -9.0756e-04
   3.2018e+01  -1.2372e-03
   3.2017e+01  -1.8755e-03
   3.2008e+01  -4.9894e-03
   2.1005e+01  -2.5314e+00
   1.1489e+01  -3.8287e+00
   7.2516e+00  -3.8588e+00
   4.9463e+00  -3.5802e+00
   3.5260e+00  -3.2219e+00
   2.5752e+00  -2.8491e+00
   1.9014e+00  -2.4811e+00
   1.4059e+00  -2.1226e+00
   1.0342e+00  -1.7748e+00
   7.5510e-01  -1.4385e+00
   5.4959e-01  -1.1156e+00
   4.0513e-01  -8.0957e-01
   3.1174e-01  -5.2328e-01
   2.6046e-01  -2.5575e-01
   2.4428e-01  -2.4714e-16
   2.6046e-01   2.5575e-01
   3.1174e-01   5.2328e-01
   4.0513e-01   8.0957e-01
   5.4959e-01   1.1156e+00
   7.5510e-01   1.4385e+00
   1.0342e+00   1.7748e+00
   1.4059e+00   2.1226e+00
   1.9014e+00   2.4811e+00
   2.5752e+00   2.8491e+00
   3.5260e+00   3.2219e+00
   4.9463e+00   3.5802e+00
   7.2516e+00   3.8588e+00
   1.1489e+01   3.8287e+00
   2.1005e+01   2.5314e+00
   3.2008e+01   4.9894e-03
   3.2017e+01   1.8755e-03
   3.2018e+01   1.2372e-03
   3.2018e+01   9.0756e-04
   3.2019e+01   6.8957e-04
   3.2019e+01   5.2684e-04
   3.2019e+01   3.9560e-04
   3.2019e+01   2.8354e-04
   3.2019e+01   1.8333e-04
   3.2019e+01   9.0060e-05
   3.2019e+01   1.7462e-19

